eRASSU J043115.8-711730 :the first pulsating symbiotic super-soft X-ray source in the Magellanic Bridge

The Magellanic Bridge stellar population is a relic of the tidal interaction between the Large and Small Magellanic Clouds. A comprehensive view of the evolution of the Bridge stellar population requires probing the compact remnants of stellar evolution, otherwise hidden at optical wavelengths. The all-sky survey conducted by the eROSITA instrument on-board the Spectrum Roentgen Gamma observatory has discovered a significant population of compact-object-powered systems in the Bridge using X-ray. The candidate super-soft source eRASSU J043115.8-711730 (hereafter J0431-71) was discovered as a part of this campaign, and we present here a deeper study of this source using XMM-Newton and SALT spectroscopy, long-term optical-infrared photometry using OGLE, ATLAS, ASAS-SN, WISE, and GAIA data. J0431-71 is a highly variable super-soft X-ray source, classified as a red giant with the GAIA color-magnitude diagram. The source exhibits: (a) a thermal X-ray spectrum with a temperature of kT$\sim$30 eV and a bright state luminosity of $3.2\times10^{37}$~erg~s$^{-1}$ in the 0.15-1 keV band, (b) Balmer emission lines, [Fe X] coronal line, HeII emission, and the Bowen fluorescence blend, (c) an optical and infrared periodicity of $\sim$500-560 days in phase with the X-ray-UV emission, (d) a 'redder-when-brighter' trend in the stellar emission with a $\sim$520 day period indicating a pulsating donor star. We argue that the observed spectral and temporal properties in J0431-71 are consistent with a high-accretion rate onto a white-dwarf via Roche-lobe overflow, making J0431-71 the first symbiotic source discovered in the Bridge.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
